ReDS: A Framework for Reputation-Enhanced DHTs

Distributed Hash Tables (DHTs) such as Chord and Kademlia offer an efficient solution for locating resources in peer-to-peer networks. Unfortunately, malicious nodes along a lookup path can easily subvert such queries. Several systems, including Halo (based on Chord) and Kad (based on Kademlia), mitigate such attacks by using a combination of redundancy and diversity in the paths taken by redundant lookup queries. Much greater assurance can be provided, however. We describe Reputation for Directory Services (ReDS), a framework for enhancing lookups in redundant DHTs by tracking how well other nodes service lookup requests. We describe how the ReDS technique can be applied to virtually any redundant DHT including Halo and Kad. We also study the collaborative identification and removal of bad lookup paths in a way that does not rely on the sharing of reputation scores --- we show that such sharing is vulnerable to attacks that make it unsuitable for most applications of ReDS. Through extensive simulations we demonstrate that ReDS improves lookup success rates for Halo and Kad by 80% or more over a wide range of conditions, even against strategic attackers attempting to game their reputation scores and in the presence of node churn.

==> figs/plots/Dynamics/10000_5_SALSA_REPU_TOPR_TRAIN_USED_0.txt <==
0.05	0.0017
0.10	0.0182
0.15	0.0605
0.2	0.1213
0.25	0.1932
0.3	0.253

==> figs/plots/Dynamics/10000_5_SALSA_REPU_TOPR_TRAIN_USED_100.txt <==
0.05	0
0.10	0.003
0.15	0.0152
0.2	0.0127
0.25	0.0402
0.3	0.116

==> figs/plots/Dynamics/10000_5_SALSA_REPU_TOPR_TRAIN_USED_1000.txt <==
0.05	0
0.10	0
0.15	0.0021
0.2	0.009
0.25	0.0163
0.3	0.0537

==> figs/plots/Dynamics/10000_5_SALSA_REPU_TOPR_TRAIN_USED_200.txt <==
0.05	0
0.10	0
0.15	0.0008
0.2	0.0107
0.25	0.0214
0.3	0.0756

==> figs/plots/Dynamics/10000_5_SALSA_REPU_TOPR_TRAIN_USED_500.txt <==
0.05	0
0.10	0
0.15	0.0003
0.2	0.0057
0.25	0.0088
0.3	0.039

==> figs/plots/Dynamics/DynamicRepuScores0trainingG5WOMulti.txt <==
Malicious Node %: 5


 0 0

 0 3

 0 0

 0 2

 0 3

 0 3

 0 1

 0 4

 0 1

 0 0
Malicious Node %: 10


 0 6

 0 26

 0 5

 0 16

 0 21

 0 34

 0 17

 0 14

 0 19

 0 24
Malicious Node %: 15


 0 75

 0 53

 0 76

 0 94

 0 51

 0 45

 0 49

 0 32

 0 78

 0 52
Malicious Node %: 20


 0 120

 0 152

 0 160

 0 179

 0 66

 0 83

 0 113

 0 123

 0 108

 0 109
Malicious Node %: 25


 0 157

 0 163

 0 204

 0 266

 0 141

 0 195

 0 225

 0 169

 0 219

 0 193
Malicious Node %: 30


 0 250

 0 272

 0 245

 0 256

 0 219

 0 262

 0 237

 0 299

 0 170

 0 319


==> figs/plots/Dynamics/DynamicRepuScores1000trainingG5WOMulti.txt <==
Malicious Node %: 5


  3  0

  6  0

  3  0

  3  0

  1  0

  0  0

  0  0

  0  0

  1  0

  2  0
Malicious Node %: 10


  9  0

  26  0

  26  0

  12  0

  18  0

  23  0

  19  0

  19  0

  24  0

  7  0
Malicious Node %: 15


  77  14

  53  0

  58  0

  72  0

  99  7

  72  0

  56  0

  83  0

  41  0

  74  0
Malicious Node %: 20


  153  0

  136  36

  122  0

  79  0

  95  3

  116  3

  107  14

  99  0

  104  34

  116  0
Malicious Node %: 25


  193  3

  203  36

  201  0

  208  19

  152  5

  223  0

  263  53

  241  0

  262  47

  160  0
Malicious Node %: 30


  211  37

  216  27

  269  43

  252  31

  332  291

  315  13

  289  58

  229  9

  187  8

  275  20


==> figs/plots/Dynamics/DynamicRepuScores100trainingG5WOMulti.txt <==
Malicious Node %: 5


 0 0

 0 0

 0 0

 0 0

 0 0

 0 0

 1 0

 0 0

 1 0

 0 0
Malicious Node %: 10


 3 6

 2 2

 2 0

 3 0

 6 0

 1 9

 4 9

 7 0

 1 0

 0 7
Malicious Node %: 15


 5 9

 5 53

 9 3

 8 19

 4 0

 8 2

 2 2

 8 11

 7 4

 8 49
Malicious Node %: 20


 9 0

 13 2

 9 3

 12 1

 10 55

 17 1

 12 19

 10 8

 11 13

 14 25
Malicious Node %: 25


 26 116

 11 10

 23 49

 22 46

 19 68

 32 7

 17 45

 13 4

 19 16

 12 44
Malicious Node %: 30


 22 137

 33 139

 22 91

 38 75

 30 145

 27 139

 21 73

 20 111

 33 137

 30 121


==> figs/plots/Dynamics/DynamicRepuScores200trainingG5WOMulti.txt <==
Malicious Node %: 5


 0  0

 0  0

 0  0

 0  0

 0  0

 0  0

 0  0

 0  0

 0  0

 0  0
Malicious Node %: 10


 7  0

 8  0

 0  0

 1  0

 0  0

 4  0

 7  0

 7  0

 3  0

 6  0
Malicious Node %: 15


 11  4

 11  0

 13  0

 8  0

 7  0

 21  0

 9  0

 8  0

 14  0

 10  4
Malicious Node %: 20


 17  7

 28  18

 37  30

 20  8

 11  13

 21  9

 34  11

 23  0

 24  5

 5  6
Malicious Node %: 25


 41  15

 41  22

 31  35

 38  35

 34  20

 30  16

 33  9

 36  36

 35  5

 33  21
Malicious Node %: 30


 46  50

 56  31

 78  132

 62  109

 58  72

 40  58

 58  91

 40
!!!!!!!!!!Nop!!! Still not!!!!!!!!  75

 65  55

 43  83


==> figs/plots/Dynamics/DynamicRepuScores500trainingG5WOMulti.txt <==
Malicious Node %: 5


  0  0

  0  0

  2  0

  2  0

  1  0

  2  0

  0  0

  0  0

  4  0

  0  0
Malicious Node %: 10


  9  0

  11  0

  2  0

  8  0

  12  0

  13  0

  11  0

  7  0

  3  0

  8  0
Malicious Node %: 15


  19  3

  22  0

  47  0

  13  0

  28  0

  24  0

  32  0

  17  0

  29  0

  32  0
Malicious Node %: 20


  42  0

  55  17

  72  0

  67  26

  117  9

  34  0

  48  0

  49  0

  60  0

  61  5
Malicious Node %: 25


  113  4

  101  9

  79  12

  92  0

  79  15

  106  15

  103  3

  127  12

  75  0

  102  18
Malicious Node %: 30


  112  33

  118  32

  161  94

  150  42

  129  19

  150  40

  152  19

  117  24

  150  55

  125  38


==> figs/plots/plot1/10000_5_SALSA_REPU_TOPR_TRAIN_USED_0.txt <==
0.05	0.002
0.10	0.0176
0.15	0.0659
0.2	0.1258
0.25	0.1962
0.3	0.2961

==> figs/plots/plot1/10000_5_SALSA_REPU_TOPR_TRAIN_USED_100.txt <==
0.05	0
0.10	0
0.15	0.006
0.2	0.0107
0.25	0.0322
0.3	0.0737

==> figs/plots/plot1/10000_5_SALSA_REPU_TOPR_TRAIN_USED_1000.txt <==
0.05	0
0.10	0
0.15	0
0.2	0
0.25	0.0059
0.3	0.0169

==> figs/plots/plot1/10000_5_SALSA_REPU_TOPR_TRAIN_USED_200.txt <==
0.05	0
0.10	0
0.15	0.0012
0.2	0.0057
0.25	0.023
0.3	0.0507

==> figs/plots/plot1/10000_5_SALSA_REPU_TOPR_TRAIN_USED_500.txt <==
0.05	0
0.10	0
0.15	0.0004
0.2	0.005
0.25	0.0106
0.3	0.0208

==> figs/plots/plot2/10000_5_SALSA_REPU_TOPR_TRAIN_USED_0.txt <==
3	0.276
5	0.141
7	0.076
10	0.02853

==> figs/plots/plot2/10000_5_SALSA_REPU_TOPR_TRAIN_USED_100.txt <==
3	0.07675
5	0.01994
7	0.0028
10	0.00113

==> figs/plots/plot2/10000_5_SALSA_REPU_TOPR_TRAIN_USED_1000.txt <==
3	0.0143
5	0.00264
7	0.00077
10	0.00004

==> figs/plots/plot2/10000_5_SALSA_REPU_TOPR_TRAIN_USED_200.txt <==
3	0.05009
5	0.00736
7	0.00147
10	0.00014

==> figs/plots/plot2/10000_5_SALSA_REPU_TOPR_TRAIN_USED_500.txt <==
3	0.02334
5	0.00334
7	0.00044
10	0.00015

==> graphs/Gnuplot/aboostSet1.txt <==
5	0.010036301	0.007923013	0.005878344	0.010067872	0.006481198	0.004430534
10	0.077654153	0.060222555	0.050923192	0.045641832	0.036310094	0.020501284
15	0.21814381	0.189913421	0.149485715	0.084158745	0.066729468	0.038243858
20	0.394331096	0.36777381	0.294210802	0.100765707	0.114076216	0.059515107
25	0.569064067	0.558720301	0.476127732	0.116396058	0.102674602	0.096589709
30	0.696797608	0.680024824	0.667883637	0.106500356	0.100748376	0.09193715


==> graphs/Gnuplot/aboostSet2.txt <==
0	0.012923518	0.097077136	2.69E-01	0.441463322	0.599031923	0.73092562	0.016676783	0.05637004	1.13E-01	0.126378563	0.121266489	0.108383553
10	0.013356754	0.088344781	0.239198856	0.415065671	0.584609781	0.721073172	0.014852894	0.059665748	0.104819812	0.1126386	0.109756293	0.101102104
20	0.010036301	0.077654153	0.21814381	0.394331096	0.569064067	0.696797608	0.010067872	0.045641832	0.084158745	0.100765707	0.116396058	0.106500356
30	0.007609895	0.071386732	0.20505207	0.399393685	0.560331469	0.704532167	0.005684599	0.046708244	0.082311225	0.12480626	0.117184429	0.092454325
40	0.007565459	0.058548781	0.192269655	0.379548907	0.558156453	0.693435596	0.005292214	0.027438091	0.074255087	0.091667712	0.113422676	0.097016532
50	0.007923013	0.060222555	0.189913421	0.36777381	0.558720301	0.680024824	0.006481198	0.036310094	0.066729468	0.114076216	0.102674602	0.100748376
60	0.007346885	0.058361238	0.173882798	0.351870931	0.511497181	0.680002703	0.00624697	0.022209656	0.05409877	0.0895552	0.089775125	0.092471442
70	0.006457569	0.054761346	0.171022896	0.332461672	0.495535634	0.674402959	0.004386856	0.028885951	0.053992373	0.086240804	0.090263315	0.090679663
80	0.006132857	0.049637684	0.169436978	0.321066623	0.504877317	0.65818513	0.004791729	0.023583742	0.051992601	0.081998973	0.084427478	0.089763973
90	0.00568575	0.050967587	0.152964429	0.306150452	0.484778831	0.660118594	0.004696571	0.019448399	0.049621409	0.072126002	0.096590274	0.086685327
100	0.005878344	0.050923192	0.149485715	0.294210802	0.476127732	0.667883637	0.004430534	0.020501284	0.038243858	0.059515107	0.096589709	0.09193715


==> graphs/Gnuplot/aboostSet3.txt <==
0	0	0	0	0	0	0	0	0	0	0	0	0
10	0.001267712	0.008775075	0.024711252	0.043588775	0.06002267	0.070529214	0.003520634	0.01963932	0.040935658	0.063525161	0.083891539	0.098364407
20	0.00204031	0.016521544	0.04632401	0.082580322	0.11573434	0.145642623	0.001779529	0.006312913	0.013432571	0.014254396	0.015849836	0.013685283
30	0.002342887	0.019817524	0.061655559	0.11533449	0.16592812	0.20810121	0.002310193	0.010779955	0.020958726	0.025260154	0.026518951	0.024938618
40	0.002654738	0.027936841	0.078464821	0.147290383	0.226600423	0.287031843	0.002875872	0.013027102	0.026374177	0.03345799	0.036191972	0.029476737
50	0.003400705	0.030951106	0.08768751	0.182683956	0.270322445	0.349934364	0.002884558	0.014904198	0.032106205	0.039838137	0.044255938	0.046440499
60	0.003511951	0.034491558	0.105432367	0.201482447	0.30787441	0.407533286	0.003496114	0.018746179	0.031038766	0.053222163	0.053098219	0.051365414
70	0.00448043	0.035216544	0.120766127	0.245603507	0.360331934	0.462454821	0.003432714	0.017326641	0.03741475	0.057282928	0.062000764	0.061047356
80	0.005036786	0.043463605	0.124342924	0.258903606	0.395972663	0.524364259	0.003242807	0.014597381	0.03749436	0.07330175	0.071327605	0.071982069
90	0.005340399	0.046619102	0.143274984	0.276091169	0.454811339	0.588612553	0.003736727	0.018646531	0.039728269	0.072605813	0.071082382	0.081049509
100	0.005342863	0.048803266	0.15181065	0.29185589	0.477559656	0.62762661	0.004550968	0.01851932	0.040453824	0.060680735	0.09289015	0.078120344


==> graphs/Gnuplot/collabSet1.txt <==
5	0.004972431	0.001277666	9.69E-04	0.001767118	2.39E-04	3.18E-04
10	0.039634194	0.014839996	0.008894483	0.006648402	0.003738644	0.001036277
15	0.138669539	0.07016715	0.051204496	0.018392244	0.011160427	0.004815381
20	0.306433981	0.202896815	0.157964019	0.022408923	0.020546198	0.008851111
25	0.468360893	0.380875381	0.331917159	0.026289111	0.022620587	0.012012355
30	0.628145993	0.567712293	0.521485611	0.017066541	0.015480186	0.012733509


==> graphs/Gnuplot/collabSet2.txt <==
0	0.01248951	0.089905585	2.22E-01	0.384514663	0.545178688	0.671222665	0.002183911	0.006497774	9.80E-03	0.010678328	0.01577246	0.012992047
10	0.00689867	0.062384548	0.17899009	0.34646492	0.500806286	0.653736718	0.001907551	0.007983717	0.014488958	0.019403495	0.019837879	0.00775376
20	0.004972431	0.039634194	0.138669539	0.306433981	0.468360893	0.628145993	0.001767118	0.006648402	0.018392244	0.022408923	0.026289111	0.017066541
30	0.002873694	0.029765759	0.115014324	0.273190599	0.446644635	0.61743163	0.000911289	0.006568421	0.016530858	0.025926084	0.020274053	0.01801908
40	0.001851736	0.019475175	0.085850519	0.233018348	0.422977302	0.577666538	0.000504675	0.005182456	0.010986263	0.020596187	0.015904213	0.021253157
50	0.001277666	0.014839996	0.07016715	0.202896815	0.380875381	0.567712293	0.000238808	0.003738644	0.011160427	0.020546198	0.022620587	0.015480186
60	0.001346373	0.012164795	0.056382164	0.169655362	0.360285598	0.558099981	0.000346965	0.002357347	0.004522755	0.011664771	0.014404822	0.011733354
70	0.001133874	0.010564879	0.050310102	0.16303047	0.350070994	0.545945054	0.000336588	0.001041323	0.003639711	0.008619686	0.015029915	0.01557424
80	0.001025127	0.008505826	0.045991199	0.155451536	0.343594834	0.536824739	0.000381032	0.001194895	0.003525685	0.012300327	0.00773848	0.015977856
90	0.000830121	0.009132055	0.047160402	0.157073069	0.333410983	0.5175742	0.000215378	0.001190249	0.004744709	0.008026923	0.010558842	0.011828015
100	0.000969272	0.008894483	0.051204496	0.157964019	0.331917159	0.521485611	0.000318378	0.001036277	0.004815381	0.008851111	0.012012355	0.012733509


==> graphs/Gnuplot/collabSet3.txt <==
0	0	0	0.00E+00	0	0	0	0	0	0.00E+00	0	0	0
10	0.00161044	0.015325599	0.038599196	0.05069467	0.102365035	0.034229225	0.002721238	0.022036502	0.050034607	0.081686857	0.132530154	0.108242312
20	0.000195695	0.003860705	0.028979405	0.061787469	0.044982896	0.09333639	0.000618841	0.008263781	0.038009135	0.07983563	0.094952539	0.150360178
30	0.000624745	0.004297916	0.068966574	0.015111736	0.111438628	0.302815419	0.000719476	0.006951927	0.050822996	0.047787506	0.117752789	0.199241319
40	0.000747779	0.001591887	0.020278568	0.109474713	0.223616584	0.209744463	0.000484471	0.005033988	0.021719688	0.088586523	0.177696511	0.201601799
50	0.000736527	0.007315831	0.035814574	0.092204167	0.187247473	0.287016187	0.000673136	0.008004869	0.020154825	0.089430026	0.14985716	0.136853232
60	0.000697626	0.00827381	0.025435408	0.112953077	0.240327708	0.386481147	0.000542387	0.004568037	0.020866332	0.061569527	0.090423175	0.19703323
70	0.000914662	0.007677416	0.041863374	0.135067473	0.227970259	0.354865387	0.000393373	0.002640195	0.012761785	0.044796797	0.116562772	0.127354358
80	0.000814078	0.008909143	0.040209819	0.142786623	0.295886855	0.432072194	0.00038824	0.0009303	0.011023153	0.033466506	0.085469713	0.134692799
90	0.000682283	0.008377145	0.04527208	0.156806502	0.282724273	0.529614568	0.000352629	0.000938973	0.008851362	0.025330119	0.114006271	0.016483112
100	0.000908852	0.009126861	0.050307057	0.156259758	0.330265752	0.515030686	0.000175927	0.001312053	0.003729301	0.008242242	0.012719361	0.019400179


==> graphs/Gnuplot/norepSet1.txt <==
5	0.018889924	0.018889924	0.018889924	0.03948455	0.03948455	0.03948455
10	0.116546917	0.116546917	0.116546917	0.114179431	0.114179431	0.114179431
15	0.275589427	0.275589427	0.275589427	0.14813137	0.14813137	0.14813137
20	0.46606746	0.46606746	0.46606746	0.146416919	0.146416919	0.146416919
25	0.613790069	0.613790069	0.613790069	0.156337697	0.156337697	0.156337697
30	0.717448559	0.717448559	0.717448559	0.133784058	0.133784058	0.133784058


==> graphs/Gnuplot/set4_100.txt <==
5	9.69E-04	5.54E-04	5.93E-04	3.18E-04	2.08E-04	2.86E-04
10	0.008894483	0.006170128	0.003630474	0.001036277	0.001159525	5.55E-04
15	0.051204496	0.033865225	0.016230761	0.004815381	0.00327244	0.001584467
20	0.157964019	0.110990158	0.059380385	0.008851111	0.005394778	0.00311736
25	0.331917159	0.249319522	0.159631222	0.012012355	0.007415737	0.011465032
30	0.521485611	0.43734709	0.332391356	0.012733509	0.023807465	0.010673988


==> graphs/Gnuplot/set4_50.txt <==
5	0.001277666	0.001258905	7.77E-04	2.39E-04	3.80E-04	2.69E-04
10	0.014839996	0.011069086	0.006076888	0.003738644	0.002549729	7.71E-04
15	0.07016715	0.049295129	0.032060837	0.011160427	0.006150725	0.003186665
20	0.202896815	0.152812608	0.108566164	0.020546198	0.018258546	0.010067239
25	0.380875381	0.320724225	0.258263378	0.022620587	0.020524813	0.012958918
30	0.567712293	0.530723481	0.467000117	0.015480186	0.015773241	0.0194765

